Identifying Incorrect Annotations in Multi-Label Classification Data

In multi-label classification, each example in a dataset may be annotated as belonging to one or more classes (or none of the classes). Example applications include image (or document) tagging where each possible tag either applies to a particular image (or document) or not. With many possible classes to consider, data annotators are likely to make errors when labeling such data in practice. Here we consider algorithms for finding mislabeled examples in multi-label classification datasets. We propose an extension of the Confident Learning framework to this setting, as well as a label quality score that ranks examples with label errors much higher than those which are correctly labeled. Both approaches can utilize any trained classifier. After demonstrating that our methodology empirically outperforms other algorithms for label error detection, we apply our approach to discover many label errors in the CelebA image tagging dataset.

==> aggregation_metric_images/logreg/logistic_regression_best_kwargs.csv <==
Aggregation method,Plot kwargs
Cumulative,{'k': 1}
EMA,0.8
Log,"{'weights': 1, 'biases': 0}"
Max,{}
Mean,{}
Median,{}
Min,{}
SMA,{'k': 1}
Softmin,{'temperature': 0.1}
Weighted,weights: exponential decay


==> aggregation_metric_images/random_forest/random_forest_best_kwargs.csv <==
Aggregation method,Plot kwargs
Cumulative,{'k': 1}
EMA,0.8
Log,"{'weights': 1, 'biases': 0}"
Max,{}
Mean,{}
Median,{}
Min,{}
SMA,{'k': 1}
Softmin,{'temperature': 0.1}
Weighted,weights: exponential decay

